Indexability is Not Enough for Whittle: Improved, Near-Optimal Algorithms for Restless Bandits

We study the problem of planning restless multi-armed bandits (RMABs) with multiple actions. This is a popular model for multi-agent systems with applications like multi-channel communication, monitoring and machine maintenance tasks, and healthcare. Whittle index policies, which are based on Lagrangian relaxations, are widely used in these settings due to their simplicity and near-optimality under certain conditions. In this work, we first show that Whittle index policies can fail in simple and practically relevant RMAB settings, even when the RMABs are indexable. We discuss why the optimality guarantees fail and why asymptotic optimality may not translate well to practically relevant planning horizons. We then propose an alternate planning algorithm based on the mean-field method, which can provably and efficiently obtain near-optimal policies with a large number of arms, without the stringent structural assumptions required by the Whittle index policies. This borrows ideas from existing research with some improvements: our approach is hyper-parameter free, and we provide an improved non-asymptotic analysis which has: (a) no requirement for exogenous hyper-parameters and tighter polynomial dependence on known problem parameters; (b) high probability bounds which show that the reward of the policy is reliable; and (c) matching sub-optimality lower bounds for this algorithm with respect to the number of arms, thus demonstrating the tightness of our bounds. Our extensive experimental analysis shows that the mean-field approach matches or outperforms other baselines.

==> plots/tuberculosis/data/100.txt <==
nobody	MF-NC	MF-C20	MF-C50	MF-C100	VfNc	BLam0.1	BLam0.2	SamLam	Hawkins
0	1.2678	1.3076	1.2585	1.2678	1.142	1.2687	1.1223	1.2112	1.2741
0.060203257	0.176927991	0.171573172	0.171229136	0.176927991	0.19391316	0.143444365	0.20270684	0.139531221	0.164223691

==> plots/tuberculosis/data/1000.txt <==
nobody	MF-NC	MF-C20	MF-C50	MF-C100	VfNc	BLam0.1	BLam0.2	SamLam	Hawkins
0	1.4523	1.4608	1.4608	1.4588	1.169	1.4055	1.1814	1.3959	1.4347
0.014720653	0.034852461	0.038126723	0.038855523	0.048298468	0.091488386	0.077301683	0.095435747	0.095501607	0.081465005

==> plots/tuberculosis/data/200.txt <==
nobody	MF-NC	MF-C20	MF-C50	MF-C100	VfNc	BLam0.1	BLam0.2	SamLam	Hawkins
0	1.4084	1.3841	1.4317	1.4135	1.1579	1.355	1.1197	1.2803	1.334
0.023641219	0.134731039	0.138585727	0.12325145	0.136945097	0.196091429	0.106574634	0.183296578	0.162065216	0.135547901

==> plots/tuberculosis/data/50.txt <==
nobody	MF-NC	MF-C20	MF-C50	MF-C100	VfNc	BLam0.1	BLam0.2	SamLam	Hawkins
0	1.2911	1.3058	1.2911	1.2911	1.2027	0.737	0.737	1.2958	1.1424
0.076470882	0.185981363	0.18137151	0.185981363	0.185981363	0.245455836	0.303122402	0.303122402	0.19292442	0.222942565

==> plots/tuberculosis/data/500.txt <==
nobody	MF-NC	MF-C20	MF-C50	MF-C100	VfNc	BLam0.1	BLam0.2	SamLam	Hawkins
0	1.4343	1.4251	1.3977	1.4544	1.1406	1.3864	1.1738	1.39	1.4277
0.017404248	0.053603698	0.087377233	0.086435614	0.075794114	0.151380639	0.08308078	0.122068621	0.11569909	0.0800028

==> plots/tuberculosis/data/time_taken_all.csv <==
Num Arms	nobody	MF-NC	MF-C20	MF-C50	MF-C100	VfNc	BLam0.1	BLam0.2	SampleLam	Hawkins
50	0.054102154	311.6201229	125.4314171	309.8648741	313.7971382	1.678825865			12.65596342	32.13642218
100	0.104082069	816.1194341	159.0192894	404.2150135	795.858754	2.135648985			15.65223137	66.97009863
200	0.196337471	1596.110851	159.6898772	390.9638338	763.7599477	3.906647959			29.10654824	131.1485347
500	0.441912594	4150.090017	158.6676742	402.6019553	814.7497371	9.187488422			72.04238859	373.9608491
1000	0.912300539	8403.211879	156.5809163	399.3416148	790.3152747	18.63197515			146.7981203	773.7150793
										
										
										
										
										
										
										
										
										
										
										
										


==> reviews/rebuttal.txt <==
We thank the reviewers for their valuable feedback and insightful questions.

Reviewer-1

Besides the details given in Section 7 and Appendix D, like cluster sizes, the number of runs, time horizon, machine properties, etc., please see below for some additional details about the experiments. We will include these details in the paper or the appendix.

Maternity Healthcare
The real-life data collected by [28] contains the weekly behavior of 96158 beneficiaries for about 12 weeks. For each beneficiary, we know the action (called/not-called by a healthcare worker) and the state (engaged/not-engaged) for every week. As done in [28], we make a Markov assumption and estimate the transition probabilities from this data, and then do clustering on passive transition probabilities (because the data is very sparse and most beneficiaries do not have any samples for active transitions). 

The implementation is in Python. The mean-field LP used PuLP with CBC optimizer. Other algorithms like finite and infinite horizon Whittle were written using Numpy. For each set of hyperparameters, we averaged the rewards over 40 runs with random start states and transitions.

Tuberculosis and Additional Experiments
We build upon the simulation environment developed by [21] (https://github.com/killian-34/MAMARB-Lagrange-Policies). We use the implementation for Hawkins and other algorithms in [21] using Gurobi optimizer. We added a mean-field implementation in Gurobi to this simulation environment. Hyperparameters for the experiments were set as described in Section 7.2 and Appendix D.2, and other details of the experiment are as described in [21].

=====================

Reviewer-2

Question-1
Aside from the mathematical proof in the paper showing the failure of the Whittle index policy, we give below an intuitive explanation for this. 

When the technical assumptions for optimality (homogeneity, irreducibility, global attractor property, infinitely many arms, etc.) are satisfied, if we use the Whittle index policy, the following happens: Starting from any distribution of arms over the states, we converge to the unique stationary distribution - we are close to the stationary distribution after finitely many time-steps. This crucially depends upon irreducibility and the global attractor property. Once near this stationary distribution, the Whittle index policy is close to optimal. For infinite time non-discounted average reward, the suboptimality of Whittle in the initial period, when the distribution has not yet reached the unique stationary distribution, is irrelevant. The reward of Whittle for the infinitely many time steps after this initial period dominates the average reward.

In Example 3, all assumptions were satisfied, so Whittle is close to optimal for infinite time non-discounted average reward, as mentioned in the paper. We also observe this experimentally - the convergence to the stationary distribution and the optimality of Whittle after this convergence. But, when we consider finite horizon or discounted reward, the suboptimality of Whittle in the initial period becomes relevant. With any sequence of actions, it takes a very long time for the Whittle index policy to transition out of the drop-out state and this time scale is much larger than the planning horizon. For a finite horizon, the initial sub-optimal period may cover a good portion of the total horizon. Similarly, for discounted infinite horizon reward, the initial sub-optimal period for Whittle has a higher weight compared to the latter near-optimal period. 

For Examples 1 and 2, lack of irreducibility disallows the Whittle index policy from adjusting the distribution of the arms over the state space into a favorable distribution. So, Whittle never becomes near-optimal, even after a long time.

Question-2
The shaded region in Figure 4(a) and the error bars in Figure 4(b) denote the standard deviation of the reward across the multiple runs (40 runs for 4(a) and 25 runs for 4(b)). Yes, our results for ARMMAN are statistically significantly different - mean-field is better than Whittle for this problem and the standard deviation plots highlight this. For the tuberculosis experiment, the additional reward of mean-field vs Hawkins is within standard deviation and mean-field is not necessarily strictly better than other algorithms but is as good as them. 

=====================

Reviewer-3
We made the choice not to include a formal description of Whittle index in the paper because it has been discussed in detail in past work (e.g., [41, 44]). However, we agree with the reviewer that a formal description of Whittle index and general mean-field algorithm would help improve the readability of the paper, especially for researchers who are not familiar with these concepts. We will include these in the full version of the paper. 

Question-1
Yes, one of the reasons for including Examples 1 and 2 is pedagogical - we felt that Example 1 can be easily motivated in real-life, and similar models have also been used in previous literature. We also note that the MDP in Example 3 is comparatively more complex, with 5 states. To motivate it, we need to highlight that it can be seen as a combination of two 3-state MDPs, which takes us to the MDPs in Example 1. However, Example 1 in itself does not clarify why Whittle index fails since multiple conditions fail (like homogeneity and irreducibility). Thus, we inductively introduce examples in order to pinpoint the exact reasons for the failure, until we find Example 3 where only the assumption of infinite time average reward fails.



==> reviews/reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 228
TITLE: Indexability is Not Enough for Whittle: Improved, Near-Optimal Algorithms for Restless Bandits
AUTHORS: Abheek Ghosh, Dheeraj Nagaraj, Manish Jain and Milind Tambe

----------- Relevance -----------
SCORE: 3 (The paper is relevant to the AAMAS community.)
----------- Significance / Importance -----------
SCORE: 3 (Substantial contribution or strong impact.)
----------- Soundness -----------
SCORE: 3 (Correct.)
----------- Novelty -----------
SCORE: 3 (Novel - approach and/or application are new and only a few other similar approaches and/or applications exist.)
----------- Scholarship -----------
SCORE: 2 (Relevant literature cited but could be expanded.)
----------- Clarity -----------
SCORE: 3 (Well organized and well written.)
----------- Reproducibility -----------
SCORE: 0 (N/A - nothing to reproduce.)
----------- Overall recommendation (full paper) -----------
SCORE: 7 (A good paper, accept.)
----------- Summary -----------
The paper seems to have important results with potentially important impacts. It is however difficult to follow for non-experts.
----------- Review -----------
The paper deals with the problem of planning restless multi-armed bandits (RMABs) with multiple actions, which have many potential real-world applications. The authors demonstrate that Whittle index policies can fail, even in indexable RMABs. They propose an alternate mean-field method-based planning algorithm, obtaining near-optimal policies with a large number of agents and without the assumptions required by the Whittle index policies. The experiments seem to demonstrate that the proposed mean-field approach is relevant, sometimes outperforming other baselines.

The paper is well structured and overall well written. However, it is in my opinion not very accessible for non-experts. It seems to have important results with potentially important impacts, but I cannot really validate or contest the provided proofs without being an expert in the domain.
----------- Questions for Authors -----------
* Could you give us the details of your implementation and experiments environment?
----------- Reviewer's confidence -----------
SCORE: 2 (My knowledge in the area is very limited.)


----------------------- REVIEW 2 ---------------------
SUBMISSION: 228
TITLE: Indexability is Not Enough for Whittle: Improved, Near-Optimal Algorithms for Restless Bandits
AUTHORS: Abheek Ghosh, Dheeraj Nagaraj, Manish Jain and Milind Tambe

----------- Relevance -----------
SCORE: 3 (The paper is relevant to the AAMAS community.)
----------- Significance / Importance -----------
SCORE: 2 (Modest contribution or average impact.)
----------- Soundness -----------
SCORE: 3 (Correct.)
----------- Novelty -----------
SCORE: 3 (Novel - approach and/or application are new and only a few other similar approaches and/or applications exist.)
----------- Scholarship -----------
SCORE: 3 (Excellent coverage of related work.)
----------- Clarity -----------
SCORE: 3 (Well organized and well written.)
----------- Reproducibility -----------
SCORE: 4 (Authors promise to release code and domains (whichever apply).)
----------- Overall recommendation (full paper) -----------
SCORE: 7 (A good paper, accept.)
----------- Summary -----------
This paper describes a mean-field approximation solution to the restless multiarmed bandits problem.  Upon analyzing Whittle index policies in a small but realistic health care problem, the authors identified unexpected problems.  This led to the development of a novel solution using mean field approximation to estimate the effects on many arms.  Theoretical analysis highlights some important properties of the solution, and empirical results demonstrate its performance in comparison to Whittle index policies on two benchmark problems.

Overall, I found the research to be interesting and addresses an important problem (RMAB) with an audience at AAMAS.  The proposed solution technique will be known to attendees, and the work could inspire future studies.
----------- Review -----------
=== Strengths ===

I found Section 4 to be a mostly convincing argument about the unexpected weakness of Whittle policies, in spite of prior theoretical analyses (under some strong assumptions, some of which were still verified in the example problem).  While this doesn't preclude the use of Whittle index policies as a useful approximation technique or valid solution to some problems, it does highlight the need for additional solutions and could point readers to future investigations and studies.

I also appreciate the inclusion of both theoretical and empirical analysis of the proposed approach.  Both types of analysis are commonly included in many papers in the area, given its maturity as a subfield of AI and MAS.  I reviewed much of the theoretical analysis and did not find any obvious errors or problems.

The paper was also well written and relatively easy to follow.  I appreciated the extensiveness of the citations in the paper, which are especially helpful for readers not as familiar with the area.

=== Weaknesses ===

I was a little confused in Section 4 about why prior theoretical results did not hold in the counter-example problem.  If the problem indeed has many of the same properties required for good guaranteed performance for Whittle index policies, it wasn't clear to me why that performance wasn't observed in the counter-example.

The mean-field solution is somewhat incremental (this is a common approach in many areas of multiagent reasoning, especially when the number of agents grows large) and does not seem to have required complicated changes to using an ILP-based optimizer.  However, new solutions are often incremental changes based on inspirations from elsewhere in the literature.

The empirical results also lacked statistical significance testing to verify that the mean field solution outperformed the others on the ARMMAN problem.  The shaded areas in Figure 4(a) and the error bars in Figure 4(b), which I suspect might yield some statistical analysis.
----------- Questions for Authors -----------
1) Can you elaborate on why Whittle index policies failed in your counter-example in Section 4?  Some additional insight would aid the reader (including my own understanding).

2) What do the shaded areas in Figure 4(a) and error bars in Figure 4(b) measure?  Are your results statistically significantly different in ARMANN?
----------- Reviewer's confidence -----------
SCORE: 6 (I don't have complete knowledge of the area, but can assess the value of the work.)


----------------------- REVIEW 3 ---------------------
SUBMISSION: 228
TITLE: Indexability is Not Enough for Whittle: Improved, Near-Optimal Algorithms for Restless Bandits
AUTHORS: Abheek Ghosh, Dheeraj Nagaraj, Manish Jain and Milind Tambe

----------- Relevance -----------
SCORE: 3 (The paper is relevant to the AAMAS community.)
----------- Significance / Importance -----------
SCORE: 3 (Substantial contribution or strong impact.)
----------- Soundness -----------
SCORE: 3 (Correct.)
----------- Novelty -----------
SCORE: 3 (Novel - approach and/or application are new and only a few other similar approaches and/or applications exist.)
----------- Scholarship -----------
SCORE: 2 (Relevant literature cited but could be expanded.)
----------- Clarity -----------
SCORE: 1 (Hard to follow.)
----------- Reproducibility -----------
SCORE: 4 (Authors promise to release code and domains (whichever apply).)
----------- Overall recommendation (full paper) -----------
SCORE: 6 (A good paper overall. I vote for acceptance, although would not be upset if it were rejected because of the low acceptance rate.)
----------- Summary -----------
This paper deals with a multi-armed bandit variant called RMAB, in which the bandits “model” changes between bandits and over time. There are two main contributions. First, the paper includes several examples that show the state of the art approach, namely, the Whittle index, can be arbitrarily bad. Second, the paper introduces a new state of the art called “Mean Field Planning” (MFP), and analyzes it behavior theoretically. Finally, the compared MFP with existing RMAB experimentally, showed that in one domain it is significantly better and in another domain it is on-par with existing approach.
----------- Review -----------
The theoretical contributions of this work seem important and definitely non-trivial, addressing (well, negating) an existing conjuncture. The proposed alternative algorithm (MFP) is properly analyzed, with theoretical and experimental results. So, this seems to me like an important paper that should be accepted.
I do want to highlight a major limitation, which is probably not strong enough to suggest not accepting the paper, but, I admit, left me with a not perfect feeling. This limitation is that this paper is very much not self-contained. 
One example of this is the “Whittle Index”. It is such a central concept in this paper, yet it is never formally defined. Mean field limits are introduced in the first paragraph of section 2, but only in an informal manner. This made it hard for me to really evaluated the correctness of the theoretical contributions. 

Typos:
- “… that the obtaining the exact solution …”
- “…Both these experiments show…”
----------- Questions for Authors ----------- If we have Example 3, which has the least amount of assumptions, why do we need Examples 1 and 2? Are they just there for pedagogical reasons?
----------- Reviewer's confidence -----------
SCORE: 2 (My knowledge in the area is very limited.)


------------------------------------------------------

